Chaotic Gas Accretion by Black Holes Embedded in AGN Discs as Cause of Low-spin Signatures in Gravitational Wave Events

Accretion discs around super-massive black holes (SMBH) not only power active galactic nuclei (AGNs), but also host single and binary embedded stellar-mass black holes (EBHs) that grow rapidly from gas accretion. The merger of these EBHs provides a promising mechanism for the excitation of some gravitational wave events observed by LIGO-Virgo, especially those with source masses considerably larger than isolated stellar-mass black hole binaries. In addition to their mass and mass-ratio distribution, their hitherto enigmatic small spin-parameters chi_effective carry important clues and stringent constraints on their formation channels and evolutionary pathways. Here we show that, between each coalescence, the typical rapid spin of the merged EBHs is suppressed by their subsequent accretion of gas from a turbulent environment, due to its ability to randomize the flow's spin orientation with respect to that of the EBHs on an eddy-turnover timescale. This theory provides supporting evidence for the prolificacy of EBH mergers and suggests that their mass growth may be dominated by gas accretion rather than their coalescence in AGN discs.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
